Formation Process of a Light Bridge Revealed with the Hinode Solar Optical Telescope

The Solar Optical Telescope (SOT) aboard HINODE successfully and continuously observed a formation process of a light bridge in a matured sunspot of the NOAA active region 10923 for several days with high spatial resolution. During its formation, many umbral dots were observed emerging from the leading edges of penumbral filaments, and intruding into the umbra rapidly. The precursor of the light bridge formation was also identified as the relatively slow inward motion of the umbral dots which emerged not near the penumbra, but inside the umbra. The spectro-polarimeter on SOT provided physical conditions in the photosphere around the umbral dots and the light bridges. We found the light bridges and the umbral dots had significantly weaker magnetic fields associated with upflows relative to the core of the umbra, which implies that there was hot gas with weak field strength penetrating from subphotosphere to near the visible surface inside those structures. There needs to be a mechanism to drive the inward motion of the hot gas along the light bridges. We suggest that the emergence and the inward motion are triggered by a buoyant penumbral flux tube as well as the subphotospheric flow crossing the sunspot.

==> 00README.txt <==
nohypertex
